Finding Cut-Offs in Leaderless Rendez-Vous Protocols is Easy

In rendez-vous protocols an arbitrarily large number of indistinguishable finite-state agents interact in pairs. The cut-off problem asks if there exists a number $B$ such that all initial configurations of the protocol with at least $B$ agents in a given initial state can reach a final configuration with all agents in a given final state. In a recent paper (Horn and Sangnier, CONCUR 2020), Horn and Sangnier proved that the cut-off problem is decidable (and at least as hard as the Petri net reachability problem) for protocols with a leader, and in EXPSPACE for leaderless protocols. Further, for the special class of symmetric protocols they reduce these bounds to PSPACE and NP, respectively. The problem of lowering these upper bounds or finding matching lower bounds was left open. We show that the cut-off problem is P-complete for leaderless protocols and in NC for leaderless symmetric protocols. Further, we also consider a variant of the cut-off problem suggested in (Horn and Sangnier, CONCUR 2020), which we call the bounded-loss cut-off problem and prove that this problem is P-complete for leaderless protocols and NL-complete for leaderless symmetric protocols. Finally, by reusing some of the techniques applied for the analysis of leaderless protocols, we show that the cut-off problem for symmetric protocols with a leader is NP-complete, thereby improving upon all the elementary upper bounds of (Horn and Sangnier, CONCUR 2020).

==> proof-checklist.txt <==
[reference] rational solution exists, given marking equation, markability, and co-markability
% FH Continuous Petri nets
[reference] nonnegative rational solutions of linear systems with maximum support can be computed
% Something LP
[reference] integer solutions of linear systems can be computed
% Something Smith normal form
[check reference] solutions of linear systems expressible with exponential-bounded integers
% Same?

Acyclic case

Loop until stabilisation:
1. Solve ME over nonnegative rationals (max support)
2. Transitions outside support unusable; remove
3. Transitions outside maximum firing/co-firing sets are unusable; remove
We have maximum support realizable rational solution
Scale to realizable positive integer solution v: moves n times from M to M'
Solve ME over integers; d: moves 1 time from M to M', has negative transitions
v'=2||d||v+d is positive, so is 2||d||v, support is a firing set
2||d||n and 2||d||n+1 are both feasible multiplicities from M to M' (for acyclic)

Cyclic case

Obtain maximum-support realizable v: moves n times from M to M' (as before)
Obtain integer d and positive integer v': moves 2||d||n+1 times from M to M', unrealizable
Let σ realise v
Note σ temporarily marks each place used by v' (transition support equal)
For each place p_i, v' consumes k_i tokens there (also produces, but we don't care)
Let σ_i be shortest prefix of σ ending with a p_i-marking transition
Let σ'_i be the suffix of σ after σ_i
Let K=Σk_i
Consider parallel sum Σk_i (σ_i σ'_i) runnable from KnM and leading to KnM'
Σk_i σ_i is runnable from (Kn+2||d||n+1)M and ensures k_i tokens in each p_i, and extra (2||d||n+1)M
Now run v' in any order; there are enough tokens to break dependencies
The result is like after Σk_i σ_i from KnM, plus extra (2||d||n+1)M'
We can run Σk_i σ'_i from that point and get KnM' plus extra (2||d||n+1)M', i.e. (Kn+2||d||n+1)M'
We have feasible multiplicities n and (K+2||d||)n+1, these are coprime.

Symmetric synchronisation with leader: NP-hard

Even for acyclic nets, using 3-CNF-SAT

Letters: clause-literal pairs, and empty
Leader: for each variable, double-empty to positive/negative path
For chosen literal, each clause mention can be taken or skipped via double-empty
Follower: either take single empty step to finish, or for each clause use one of its clause-literals

Even run:
Just run the leader through empty steps and corresponding followers through their empty step
Add paiirs of followers over the empty step

If odd run exists:
Leader took even number of empty
Even number of followers took empty step
At least one literal for each clause has odd number of followers
Odd clause-literal use by followers requires use of the same by the leader
Leader cannot take conflicting literals

If formula satisfiable, odd run:
Pick certifying clause-literals
Run follower this way
Leader takes corresponding steps
For each double-empty leader step, two followers go through empty step

Symmetric synchronisation with leader: NP-easy

Remove unreachable/co-unreachable follower places
Each folower step can be used by a pair in a succesful run
Guess the set of places and letters used by leader
All letters are also used by followers
Split the leader places into SCCs
Must get a simple path of SCCs
Steps between SCCs taken exactly once
Solve integer ME for leader and 0 or 1 follower
Forget transitions, count only steps
Parity of letter use same for leader/followers
Negative follower step use: send a pair through
Negative leader step use: inside an SCC, add double use of a containing cycle
We get: positive transition count everywhere, matching parity
If some letter used by leader more than by followers, add a pair of followers through matching step
Rebuild transitions: leader steps grab follower steps, then remaining followers steps split
Leader has a path with correct step multiplicities
To make sure the followers can support this, reuse cyclic case construction

Symmetric synchronisation with many leaders
[check] track leaders precisely and follower parity, PSPACE-complete

Symmetric synchronisation exact complexity
% Apparently circuit evaluation doesn't work
% can easily create an even number of wrong answers
% consuming one wrong and one correct can produce correct answer, violating parity

